Optimizing Wiggle in Storylines

A storyline visualization shows interactions between characters over time. Each character is represented by an x-monotone curve. Time is mapped to the x-axis, and groups of characters that interact at a particular point $t$ in time must be ordered consecutively in the y-dimension at $x=t$. The predominant objective in storyline optimization so far has been the minimization of crossings between (blocks of) characters. Building on this work, we investigate another important, but less studied quality criterion, namely the minimization of wiggle, i.e., the amount of vertical movement of the characters over time. Given a storyline instance together with an ordering of the characters at any point in time, we show that wiggle count minimization is NP-complete. In contrast, we provide algorithms based on mathematical programming to solve linear wiggle height minimization and quadratic wiggle height minimization efficiently. Finally, we introduce a new method for routing character curves that focuses on keeping distances between neighboring curves constant as long as they run in parallel. We have implemented our algorithms, and we conduct a case study that explores the differences between the three optimization objectives. We use existing benchmark data, but we also present a new use case for storylines, namely the visualization of rolling stock schedules in railway operation.

==> graphics/m-lwh.dat <==
x	ilp	lp	qp	base
1	1.91304348	1.00000000	1.28901710	2.60144928
2	2.03921569	1.00000000	1.23894922	2.96078431
3	2.96551724	1.00000000	1.27302741	2.27320955
4	1.71250000	1.00000000	1.31637913	2.15312500
5	1.77289377	1.00000000	1.09226724	1.18772894
6	2.12016021	1.00000000	1.12182990	1.33578104
7	2.41754917	1.00000000	1.13058968	1.39788200
8	1.56542056	1.00000000	1.23741780	3.25000000
9	1.02083333	1.00000000	1.27507479	1.84375000
10	1.50000000	1.00000000	1.09271649	1.52631579
11	1.08974359	1.00000000	1.04018846	1.19230769
12	1.51041667	1.00000000	1.15073958	2.35416667
13	1.10714286	1.00000000	1.03037574	7.94642857
14	1.00000000	1.00000000	1.00483885	3.52040816
15	1.00378072	1.00000000	1.00398202	4.31568998
16	1.04660194	1.00000000	1.01062917	10.80388350
17	1.16714697	1.00000000	1.03146808	20.98414986


==> graphics/m-qwh.dat <==
x	ilp	lp	qp	base
1	8.83088511	1.62069712	1.00000000	2.21729232
2	19.49590484	2.78206419	1.00000000	3.67425573
3	24.13715426	1.49948857	1.00000000	1.57285590
4	8.93371533	2.27780159	1.00000000	2.36531453
5	5.31911762	1.19475565	1.00000000	1.09639918
6	13.05487563	1.25230920	1.00000000	1.23589187
7	13.84232991	1.36376935	1.00000000	1.41777063
8	11.59373320	2.70614405	1.00000000	4.90790634
9	2.12191700	1.53391591	1.00000000	2.14109095
10	2.58573784	1.06712990	1.00000000	1.20052114
11	1.55520297	1.09981205	1.00000000	1.08692362
12	5.30439528	1.58237473	1.00000000	1.68557308
13	2.34988779	1.15941600	1.00000000	6.83486085
14	1.97750275	1.11361076	1.00000000	5.62035977
15	2.19439979	1.09071854	1.00000000	5.89432449
16	2.26014226	1.47159140	1.00000000	15.49150741
17	2.85236343	1.11453031	1.00000000	25.76453457


==> graphics/m-th.dat <==
x	ilp	lp	qp	base
1	1.60000000	1.10000000	1.22592000	1.00000000
2	1.94444444	1.38888889	1.32270556	1.00000000
3	1.78571429	1.07142857	1.03651786	1.00000000
4	1.31578947	1.05263158	1.00003158	1.00000000
5	1.80952381	1.04761905	1.04761905	1.00000000
6	2.31818182	1.09090909	1.04151818	1.00000000
7	1.78787879	1.00000000	1.00376364	1.00000000
8	1.30000000	1.05000000	1.18607000	1.00000000
9	1.00000000	1.00000000	1.00000000	1.00000000
10	1.30000000	1.00000000	1.07588200	1.00000000
11	1.42857143	1.00000000	1.00000000	1.00000000
12	1.50000000	1.06250000	1.00002940	1.00000000
13	1.30555556	1.05555556	1.02766667	1.00000000
14	1.34782609	1.02173913	1.00000000	1.00000000
15	1.60294118	1.01470588	nan	1.00000000
16	1.41964286	1.25892857	nan	1.00000000
17	1.33793103	1.02068966	nan	1.00000000


==> graphics/m-wc.dat <==
x	ilp	lp	qp	base
1	1.00000000	1.12195122	8.73170732	5.90243902
2	1.00000000	1.36363636	12.45454545	7.54545455
3	1.00000000	1.59027778	27.13194444	7.76388889
4	1.00000000	1.39655172	13.12068966	5.93103448
5	1.00000000	1.15492958	4.19248826	1.92957746
6	1.00000000	1.44394619	6.06726457	3.13004484
7	1.00000000	1.44692737	6.63128492	3.03351955
8	1.00000000	1.51470588	15.50000000	9.36764706
9	1.00000000	1.16216216	19.48648649	3.21621622
10	1.00000000	1.11764706	32.70588235	2.37254902
11	1.00000000	1.13725490	15.88235294	1.86274510
12	1.00000000	1.28260870	16.04347826	6.30434783
13	1.00000000	1.71428571	34.76190476	20.38095238
14	1.00000000	1.85906040	9.34899329	7.08053691
15	1.00000000	1.90494297	13.92395437	9.27376426
16	1.00000000	1.51968504	48.70078740	24.66929134
17	1.00000000	1.20588235	53.41176471	42.16470588

